The evolution of the heaviest super-massive black-holes in jetted AGNs

We present the space density evolution, from z=1.5 up to z=5.5, of the most massive (M$\geq10^9$M$_{\odot}$) black holes hosted in jetted Active Galactic Nuclei(AGNs). The analysis is based on a sample of 380 luminosity-selected ($\lambda$L$_{1350}\geq10^{46}$ erg s$^{-1}$ and P$_{5\text{GHz}}\geq10^{27}$ W Hz$^{-1}$) Flat Spectrum Radio Quasars (FSRQs) obtained from the Cosmic Lens All Sky Survey (CLASS). These sources are known to be face-on jetted AGNs (i.e. blazars) and can be exploited to infer the abundance of all the (misaligned) jetted AGNs, using a geometrical argument. We then compare the space density of the most massive SMBHs hosted in jetted AGNs with those present in the total population (mostly composed by non-jetted AGNs). We find that the space density has a peak at $z\sim3$, which is significantly larger than the value observed in the total AGN population with similar optical/UV luminosities ($z\sim2.2$), but not as extreme as the value previously inferred from X-ray selected blazars ($z\gtrsim4$). The jetted fraction (jetted AGNs/total AGNs) is overall consistent with the estimates in the local Universe (10--20\%) and at high redshift, assuming Lorentz bulk factors $\Gamma\approx5$. Finally, we find a marginal decrease in the jetted fraction at high redshifts (by a factor of $\sim2$). All these evidences point toward a different evolutionary path in the jetted AGNs compared to the total AGN population.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
